Preventive Replacement Policies of Parallel/Series Systems with Dependent Components under Deviation Costs

This manuscript studies the preventive replacement policy for a series or parallel system consisting of n independent or dependent heterogeneous components. Firstly, for the age replacement policy, Some sufficient conditions for the existence and uniqueness of the optimal replacement time for both the series and parallel systems are provided. By introducing deviation costs, the expected cost rate of the system is optimized, and the optimal replacement time of the system is extended. Secondly, the periodic replacement policy for series and parallel systems is considered in the dependent case, and a sufficient condition for the existence and uniqueness of the optimal number of periods is provided. Some numerical examples are given to illustrate and discuss the above preventive replacement policies.

==> lizi/liyi/B-liyi-T.txt <==
  cf <- 100
  cp <- 5
  n <-2
  l1 <- 0.4
  a1 <- 2.5
  ct <- 2
 

f1 <- function(t) {
    return(1-exp(-(l1 * t)^a1))  
}
f2 <- function(t) {
    return(f1(t)^(n^(1/ct)))  
}
f3 <- function(t) {
    return((n^(1/ct)*f1(t)^(n^(1/ct)-1)*l1*a1*(l1*t)^(a1-1)*exp(-(l1*t)^a1))/(1-f1(t)^(n^(1/ct))))  
}
f4 <- function(t) {
    return(1-f2(t))  
}
s <- n*cp / (cf-n*cp)
f <- function(x) {
    return(f3(x)*integrate(f4, lower = 0, upper = x)$value-f2(x)-s )  
}
# 求解方程
solution <- uniroot(f, interval = c(0, 10))  

# 打印解
print(solution$root) 
